FishNet: A Camera Localizer using Deep Recurrent Networks

This paper proposes a robust localization system that employs deep learning for better scene representation, and enhances the accuracy of 6-DOF camera pose estimation. Inspired by the fact that global scene structure can be revealed by wide field-of-view, we leverage the large overlap of a fisheye camera between adjacent frames, and the powerful high-level feature representations of deep learning. Our main contribution is the novel network architecture that extracts both temporal and spatial information using a Recurrent Neural Network. Specifically, we propose a novel pose regularization term combined with LSTM. This leads to smoother pose estimation, especially for large outdoor scenery. Promising experimental results on three benchmark datasets manifest the effectiveness of the proposed approach.

==> FishNet.Localization.(ECCV18)/img/framework.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'framework.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{268.39999702bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83755588)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/framework.pdf}}%
    \put(0.88524591,0.66){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28315947\unitlength}\raggedright $x_1\text{-}x_0$ \end{minipage}}}%
    \put(0.91070014,0.73){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22354695\unitlength}\raggedright $x_0$\end{minipage}}}%
    \put(0.90909092,0.77){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26825634\unitlength}\raggedright $q_0$\end{minipage}}}%
    \put(0.91070014,0.51){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22354695\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.90909092,0.55){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26825634\unitlength}\raggedright $q_1$\end{minipage}}}%
    \put(0.2875,0.31){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.19374069\unitlength}\raggedright GoogLeNet\end{minipage}}}}%
    \put(0.455,0.355){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.17883756\unitlength}\raggedright LSTM\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{img/framework.pdf}}%
    \put(0.88524591,0.4325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28315947\unitlength}\raggedright $x_2\text{-}x_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{img/framework.pdf}}%
    \put(0.88524591,0.2125){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28315947\unitlength}\raggedright $x_3\text{-}x_2$\end{minipage}}}%
    \put(0.91070014,0.28){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22354695\unitlength}\raggedright $x_2$\end{minipage}}}%
    \put(0.90909092,0.32){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26825634\unitlength}\raggedright $q_2$\end{minipage}}}%
    \put(0.91070014,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22354695\unitlength}\raggedright $x_3$\end{minipage}}}%
    \put(0.90909092,0.09){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26825634\unitlength}\raggedright $q_3$\end{minipage}}}%
  \end{picture}%
\endgroup%

